Grounding of the Functional Object-Oriented Network in Industrial Tasks

In this preliminary work, we propose to design an activity recognition system that is suitable for Industrie 4.0 (I4.0) applications, especially focusing on Learning from Demonstration (LfD) in collaborative robot tasks. More precisely, we focus on the issue of data exchange between an activity recognition system and a collaborative robotic system. We propose an activity recognition system with linked data using functional object-oriented network (FOON) to facilitate industrial use cases. Initially, we drafted a FOON for our use case. Afterwards, an action is estimated by using object and hand recognition systems coupled with a recurrent neural network, which refers to FOON objects and states. Finally, the detected action is shared via a context broker using an existing linked data model, thus enabling the robotic system to interpret the action and execute it afterwards. Our initial results show that FOON can be used for an industrial use case and that we can use existing linked data models in LfD applications.

==> figures/pipeline.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pipeline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{960bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pipeline.pdf}}%
    \put(0.14430547,0.25390625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(𝑜𝑏𝑗𝑥1−𝑜𝑏𝑗𝑥2)2−(𝑜𝑏𝑗𝑦1−𝑜𝑏𝑗𝑦2)22⋯⋮⋱⋮⋯\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pipeline.pdf}}%
    \put(0.3268,0.2140625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(𝑜𝑏𝑗𝑥𝑖−𝑜𝑏𝑗𝑥𝑖+1)2−(𝑜𝑏𝑗𝑦𝑖−𝑜𝑏𝑗𝑦𝑖+1)22\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pipeline.pdf}}%
    \put(0.49679297,0.34609375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}⋯𝑥<𝑡>\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pipeline.pdf}}%
    \put(0.71832734,0.45625){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Task<t+1>}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pipeline.pdf}}%
    \put(0.61822969,0.25625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(𝑜𝑏𝑗𝑥1−𝑜𝑏𝑗𝑥2)2−(𝑜𝑏𝑗𝑦1−𝑜𝑏𝑗𝑦2)22⋯⋮⋱⋮⋯\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pipeline.pdf}}%
    \put(0.80072656,0.21640625){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(𝑜𝑏𝑗𝑥𝑖−𝑜𝑏𝑗𝑥𝑖+1)2−(𝑜𝑏𝑗𝑦𝑖−𝑜𝑏𝑗𝑦𝑖+1)22𝑥<𝑡+1>\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pipeline.pdf}}%
    \put(0.25634219,0.45625){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Task<t>}\end{tabular}}}}%
  \end{picture}%
\endgroup%

